Search for Higgs boson pair production in the $\gamma\gamma WW^{*}$ channel using $pp$ collision data recorded at $\sqrt{s} = 13$ TeV with the ATLAS detector

Searches for non-resonant and resonant Higgs boson pair production are performed in the $\gamma\gamma WW^{*}$ channel with the final state of $\gamma\gamma\ell\nu jj$ using 36.1 fb$^{-1}$ of proton-proton collision data recorded at a centre-of-mass energy of $\sqrt{s} = 13$ TeV by the ATLAS detector at the Large Hadron Collider. No significant deviation from the Standard Model prediction is observed. A 95% confidence-level observed upper limit of 7.7 pb is set on the cross section for non-resonant production, while the expected limit is 5.4 pb. A search for a narrow-width resonance $X$ decaying to a pair of Standard Model Higgs bosons $HH$ is performed with the same set of data, and the observed upper limits on $\sigma(pp \rightarrow X) \times B(X \rightarrow HH)$ range between 40.0 pb and 6.1 pb for masses of the resonance between 260 GeV and 500 GeV, while the expected limits range between 17.6 pb and 4.4 pb. When deriving the limits above, the Standard Model branching ratios of the $H \rightarrow \gamma\gamma$ and $H \rightarrow WW^{*}$ are assumed.

==> Metadata.txt <==
Title: 
Search for Higgs boson pair production in the $\gamma\gamma WW^{*}$ channel using $pp$ collision data recorded at $\sqrt{s} = 13$ TeV with the ATLAS detector

Title:
Search for Higgs boson pair production in the <I>&gamma;&gamma;WW<sup>*</sup></I> channel using <I>pp</I> collision data recorded at </>&radic;<span style="text-decoration: overline">s</span></I> = 13 TeV with the ATLAS detector


Abstract:
Searches for non-resonant and resonant Higgs boson pair production are performed
in the $\gamma\gamma WW^{*}$ channel with the final state of $\gamma\gamma\ell\nu jj$
using 36.1 $\mathrm{fb}^{-1}$ of proton--proton collision data
recorded at a centre-of-mass energy of $\sqrt{s} = 13$ TeV by the ATLAS detector at the Large Hadron Collider.
No significant deviation from the Standard Model prediction is observed.
A 95% confidence-level observed upper limit of 7.7 pb
is set on the cross section for non-resonant production, while the expected limit is 5.4 pb.
A search for a narrow-width resonance $X$ decaying to a pair of Standard Model Higgs bosons $HH$
is performed with the same set of data,
and the observed upper limits on $\sigma(pp \rightarrow X) \times B(X \rightarrow HH)$
range between 40.0 pb and 6.1 pb
for masses of the resonance between 260 GeV
and 500 GeV, while the expected limits range between 17.6 pb and 4.4 pb.
When deriving the limits above, the Standard Model branching ratios of the $H \rightarrow \gamma\gamma$ 
and $H \rightarrow WW^{*}$ are assumed.

Abstract:
Searches for non-resonant and resonant Higgs boson pair production are performed
in the <I>&gamma;&gamma;WW<sup>*</sup></I> channel with the final state of <I>&gamma;&gamma;l&nu;jj</I>
using 36.1 fb<sup>-1</sup> of proton--proton collision data
recorded at a centre-of-mass energy of <I>&radic;<span style="text-decoration: overline">s</span></I> = 13 TeV 
by the ATLAS detector at the Large Hadron Collider.
No significant deviation from the Standard Model prediction is observed.
A 95% confidence-level observed upper limit of 7.7 pb
is set on the cross section for non-resonant production, while the expected limit is 5.4 pb.
A search for a narrow-width resonance <I>X</I> decaying to a pair of Standard Model Higgs bosons <I>HH</I>
is performed with the same set of data,
and the observed upper limits on <I>&sigma;(pp &rarr; X) &times; B(X &rarr; HH)</I>
range between 40.0 pb and 6.1 pb
for masses of the resonance between 260 GeV
and 500 GeV, while the expected limits range between 17.6 pb and 4.4 pb.
When deriving the limits above, the Standard Model branching ratios of the <I>H &rarr; &gamma;&gamma;</I> 
and <I>H &rarr; WW</iI are assumed.

Comments: 
39 pages in total, author list starting page 23, 4 figures, 6 tables, submitted to EPJC. All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HIGG-2016-20/

CERN preprint ID: CERN-EP-2018-104 

